Multi-level Reliability Interface for Semantic Communications over Wireless Networks

Semantic communication, when examined through the lens of joint source-channel coding (JSCC), maps source messages directly into channel input symbols, where the measure of success is defined by end-to-end distortion rather than traditional metrics such as block error rate. Previous studies have shown significant improvements achieved through deep learning (DL)-driven JSCC compared to traditional separate source and channel coding. However, JSCC is impractical in existing communication networks, where application and network providers are typically different entities connected over general-purpose TCP/IP links. In this paper, we propose designing the source and channel mappings separately and sequentially via a novel multi-level reliability interface. This conceptual interface enables semi-JSCC at both the learned source and channel mappers and achieves many of the gains observed in existing DL-based JSCC work (which would require a fully joint design between the application and the network), such as lower end-to-end distortion and graceful degradation of distortion with channel quality. We believe this work represents an important step towards realizing semantic communications in wireless networks.

==> bsc_pe.csv <==
subchannel,epsilon
1,0.4
2,0.205561707
3,0.105639038
4,0.054288352
5,0.036411284
6,0.014337423
7,0.007368063
8,0.003786479
9,0.001945888
10,0.001


==> empirical_ber_snrtrain20.csv <==
subchannel,5,10,15,20
1,0.475,0.474,0.473,0.473
2,0.424,0.419,0.418,0.417
3,0.371,0.363,0.36,0.359
4,0.337,0.326,0.322,0.321
5,0.321,0.309,0.304,0.303
6,0.307,0.293,0.288,0.287
7,0.302,0.288,0.282,0.281
8,0.301,0.287,0.281,0.28
9,0.3,0.285,0.28,0.278
10,0.299,0.284,0.279,0.277


==> rho1_24_N1_split_deepjscc.csv <==
snr_test,10,15,20
5,17.14,17.25,18.58
8,18.15,18.78,19.84
10,18.82,19.5,20.67
13,19.58,20.01,21.59
15,20.01,20.27,22
18,20.13,20.34,22.19
20,20.17,20.36,22.26


==> rho1_24_deepjscc.csv <==
snr_test,10,15,20
5,21.49,21.1,20.89
8,23.25,23.32,23.17
10,24.03,24.5,24.46
13,24.77,25.79,25.94
15,25.08,26.38,26.66
18,25.34,26.95,27.36
20,25.44,27.17,27.66


==> rho1_24_digital.csv <==
snr_test,2/3_16qam,3/4_16qam,1/2_64qam,2/3_64qam,3/4_64qam
5,8.41,8.41,8.41,8.41,8.41
6,8.41,8.41,8.41,8.41,8.41
7,8.41,8.41,8.41,8.41,8.41
8,8.41,8.41,8.41,8.41,8.41
9,8.41,8.41,8.41,8.41,8.41
10,15.51,8.41,8.41,8.41,8.41
11,15.51,8.41,8.41,8.41,8.41
12,15.51,17.72,8.41,8.41,8.41
13,15.51,17.72,18.97,8.41,8.41
14,15.51,17.72,18.97,8.41,8.41
15,15.51,17.72,18.97,20.13,8.41
16,15.51,17.72,18.97,20.13,8.41
17,15.51,17.72,18.97,20.13,8.41
18,15.51,17.72,18.97,20.13,23.26
19,15.51,17.72,18.97,20.13,23.26
20,15.51,17.72,18.97,20.13,23.26


==> rho1_24_split_deepjscc.csv <==
snr_test,10,12,13,15,18,20
5,20.48,20.52,20.57,20.48,20.82,20.79
8,20.97,21.07,21.21,21.14,21.85,21.97
10,21.16,21.31,21.48,21.42,22.34,22.51
13,21.32,21.51,21.73,21.67,22.8,23.04
15,21.38,21.59,21.82,21.79,22.99,23.26
18,21.44,21.66,21.91,21.85,23.16,23.46
20,21.46,21.69,21.94,21.88,23.22,23.55


==> rho1_48_digital.csv <==
snr_test,2/3_256qam,3/4_256qam,2/3_1024qam,3/4_1024qam
15,8.41,8.41,8.41,8.41
16,8.41,8.41,8.41,8.41
17,8.41,8.41,8.41,8.41
18,8.41,8.41,8.41,8.41
19,8.41,8.41,8.41,8.41
20,8.41,8.41,8.41,8.41
21,8.41,8.41,8.41,8.41
22,15.51,8.41,8.41,8.41
23,15.51,17.72,8.41,8.41
24,15.51,17.72,8.41,8.41
25,15.51,17.72,18.97,8.41
26,15.51,17.72,18.97,20.13
27,15.51,17.72,18.97,20.13
28,15.51,17.72,18.97,20.13
29,15.51,17.72,18.97,20.13
30,15.51,17.72,18.97,20.13


==> rho1_48_split_deepjscc.csv <==
snr_test,22,25,30
15,21.03,21.18,21.74
18,21.22,21.34,22.13
20,21.31,21.4,22.28
23,21.37,21.46,22.42
25,21.4,21.48,22.47
28,21.42,21.49,22.52
30,21.43,21.5,22.53

